Embedded Distributed Inference of Deep Neural Networks: A Systematic Review

Embedded distributed inference of Neural Networks has emerged as a promising approach for deploying machine-learning models on resource-constrained devices in an efficient and scalable manner. The inference task is distributed across a network of embedded devices, with each device contributing to the overall computation by performing a portion of the workload. In some cases, more powerful devices such as edge or cloud servers can be part of the system to be responsible of the most demanding layers of the network. As the demand for intelligent systems and the complexity of the deployed neural network models increases, this approach is becoming more relevant in a variety of applications such as robotics, autonomous vehicles, smart cities, Industry 4.0 and smart health. We present a systematic review of papers published during the last six years which describe techniques and methods to distribute Neural Networks across these kind of systems. We provide an overview of the current state-of-the-art by analysing more than 100 papers, present a new taxonomy to characterize them, and discuss trends and challenges in the field.

==> data/citations_datasets.csv <==
Dataset,Citations
No information & \cite{zhangAccelerateDeepLearning2020a, jiangAchievingSuperLinearSpeedup2019, miaoAdaptiveDNNPartition2020a, samikwaAdaptiveEarlyExit2022a, zhouAdaptiveParallelExecution2019a, zhangAutodidacticNeurosurgeonCollaborative2021a, kimAutoScaleEnergyEfficiency2020a, dagliAxoNNEnergyAwareExecution2022, heidariCAMDNNContentAwareMapping2022, jiaCoDLEfficientCPUGPU2022a, xueDDPQNEfficientDNN2022a, zhangDeepSlicingCollaborativeAdaptive2021a, zhaoDeepThingsDistributedAdaptive2018a, houDistrEdgeSpeedingConvolutional2022a, liDistributedDeepLearning2022a, DynamicSplitComputing2022, liuEEAIEndedgeArchitecture2021a, liEnablingRealtimeAI2022a, jinEnergyAwareWorkloadAllocation2019, xuEOPEfficientOperator2022a, kressHardwareawarePartitioningConvolutional2022a, wuHiTDLHighThroughputDeep2022, songIndustrialVisionOptimization2021a, yangIntelliEyeUAVTracking2019, heJointDNNPartition2020a, fuJointOptimizationData2021a, dongJointOptimizationDNN2021a, choiLegionTailoringGrouped2021a, liuLoADPartLoadAwareDynamic2022, naveenLowLatencyDeep2021a, deyOffloadedExecutionDeep2019a, shiPrivacyAwareEdgeComputing2019, parasharProcessorPipeliningMethod2020a, liReceptiveFieldbasedSegmentation2022a, SplitComputingDNN2022, SplitComputingDynamic2021, yangEfficientInferenceAdaptively2021a, hsuCooperativeConvolutionalNeural2020, camposdeoliveiraPartitioningConvolutionalNeural2018, hadidiDistributedPerceptionCollaborative2018a, hadidiCollaborativeInferencingDeep2020a, xuDeepWearAdaptiveLocal2020, changUltraLowLatencyDistributedDeep2019, eshratifarJointDNNEfficientTraining2021, koEdgeHostPartitioningDeep2018, kangNeurosurgeonCollaborativeIntelligence2017a, jeongIONNIncrementalOffloading2018, matsubaraDistilledSplitDeep2019} \\
ImageNet & \cite{chenAcceleratingDNNInference2021a, zhangAdaptiveDistributedConvolutional2020a, banitalebi-dehkordiAutoSplitGeneralFramework2021, zouCAPCommunicationAwareAutomated2022, baeCapellaCustomizingPerception2019a, yangCNNPCEndEdgeCloudCollaborative2022, zengCoEdgeCooperativeDNN2021a, vanishreeCoInAcceleratedCNN2020a, yangCooperativeDistributedDeep2021a, sbaiCutDistilEncode2021a, parthasarathyDEFERDistributedEdge2022a, sahuDENNIDistributedNeural2021a, khanDistributedInferenceResourceConstrained2022, huDistributedInferenceDeep2022a, zhangDynamicDNNDecomposition2021a, zhouDynamicPathBased2021a, almeidaDynODynamicOnloading2022a, xueEdgeLDLocallyDistributed2020a, pachecoInferenceTimeOptimization2020a, liJALADJointAccuracyAnd2018, yangOffloadingOptimizationEdge2021a, deyPartitioningCNNModels2018a, zhouAAIoTAcceleratingArtificial2019, maoMoDNNLocalDistributed2017a, laskaridisSPINNSynergisticProgressive2020, huangCLIOEnablingAutomatic2020, eshratifarBottleNetDeepLearning2019} \\
CIFAR-10 & \cite{niuAdaptiveDeviceEdgeCoInference2022, changEfficientDistributedDeep2019a, zengBoomerangOnDemandCooperative2019, zouCAPCommunicationAwareAutomated2022, luoCloudEdgeCollaborativeIntelligent2021, vanishreeCoInAcceleratedCNN2020a, zhangCommunicationComputationEfficientDeviceEdge2021, shaoCommunicationComputationTradeoffResourceConstrained2020, yunCooperativeInferenceDNNs2022a, gacoinDistributingDeepNeural2019a, zhouDynamicPathBased2021a, wangDynamicResourceAllocation2021a, liEdgeAIOnDemand2020, huEnablePipelineProcessing2021a, huangEnablingLowLatency2021a, huFastAccurateStreaming2020a, jiangJointModelTask2022a, leeNeuralArchitectureSearch2021a, jeongOptimalPartitioningDistributed2021a, baccourRLPDNNReinforcementLearning2021a, tuliSplitPlaceAIAugmented2022a, fangTeamNetCollaborativeInference2019a, renEdgeAssistedDistributedDNN2020, wangADDAAdaptiveDistributed2019, laskaridisSPINNSynergisticProgressive2020, huangCLIOEnablingAutomatic2020, shaoBottleNetEndtoEndApproach2020} \\
MNIST & \cite{vanishreeCoInAcceleratedCNN2020a, huangDeeParHybridDeviceEdgeCloud2019, kroukaEnergyEfficientModelCompression2021, jiangJointModelTask2022a, baccourRLPDNNReinforcementLearning2021a, tuliSplitPlaceAIAugmented2022a, fangTeamNetCollaborativeInference2019a, baccourDistPrivacyPrivacyAwareDistributed2020} \\
CIFAR-100 & \cite{huFastAccurateStreaming2020a, jeongOptimalPartitioningDistributed2021a, tuliSplitPlaceAIAugmented2022a, renEdgeAssistedDistributedDNN2020, laskaridisSPINNSynergisticProgressive2020, shaoBottleNetEndtoEndApproach2020} \\
COCO & \cite{leeSplittableDNNBasedObject2021a, banitalebi-dehkordiAutoSplitGeneralFramework2021, jiNovelAdaptiveDNN2022a, fuSplitComputingVideo2022a} \\
BDD100k & \cite{mohammedDistributedInferenceAcceleration2020a, huDynamicAdaptiveDNN2019a, zhangRealTimeCooperativeDeep2020} \\
PASCAL VOC & \cite{zhangAdaptiveDistributedConvolutional2020a, yangCNNPCEndEdgeCloudCollaborative2022} \\
MNISI & \cite{jiNovelAdaptiveDNN2022a} \\
NEU-CLS & \cite{fangJointArchitectureDesign2022a} \\
Bearing dataset & \cite{wangFastEnergySavingNeural2021} \\
KITTI & \cite{zhangElfAccelerateHighResolution2021} \\
Intel Image Classification & \cite{luResourceEfficientDistributedDeep2022} \\
Stanford CARs & \cite{baccourRLPDNNReinforcementLearning2021a} \\
FashionMNIST & \cite{tuliSplitPlaceAIAugmented2022a} \\
CELEBA & \cite{baccourDistPrivacyPrivacyAwareDistributed2020} \\
PoseTrack & \cite{zhangElfAccelerateHighResolution2021} \\
Google Speech Commands Test Set & \cite{sahuDENNIDistributedNeural2021a} \\
MOTS & \cite{zhangElfAccelerateHighResolution2021} \\
PCB & \cite{yangEdgeComputingNetworking2021a} \\
Human Activity Recognition Using Smartphones Data Set & \cite{sahuDENNIDistributedNeural2021a} \\
LeNet & \cite{zouCAPCommunicationAwareAutomated2022} \\
Query_Well_formedness & \cite{zhangAdaptiveDistributedConvolutional2020a} \\
AG_news & \cite{zhangAdaptiveDistributedConvolutional2020a} \\
CamVid & \cite{zhangAdaptiveDistributedConvolutional2020a} \\
Caltech & \cite{zhangAdaptiveDistributedConvolutional2020a} \\
PETS09 & \cite{teerapittayanonDistributedDeepNeural2017} \\


==> data/citations_opensource.csv <==
Work,Citations
Auto-Split \cite{banitalebi-dehkordiAutoSplitGeneralFramework2021} & \url{abanitalebi/auto-split: Auto-Split: A General Framework of Collaborative Edge-Cloud AI (github.com)}\\ 
Capella \cite{baeCapellaCustomizingPerception2019a} & \url{https://github.com/parallel-ml/Capella-FPL19-SplitNetworksOnFPGA}\\ 
CNNPC \cite{yangCNNPCEndEdgeCloudCollaborative2022} & \url{https://github.com/IoTDATALab/CNNPC}\\ 
- \cite{shaoCommunicationComputationTradeoffResourceConstrained2020} & \url{https://github.com/shaojiawei07/Edge_Inference_three-step_framework}\\ 
DeepThings \cite{zhaoDeepThingsDistributedAdaptive2018a} & \url{https://github.com/SLAM-Lab/DeepThings}\\ 
DEFER \cite{parthasarathyDEFERDistributedEdge2022a} & \url{ANRGUSC/DEFER (github.com)}\\ 
EdgeLD \cite{xueEdgeLDLocallyDistributed2020a} & \url{https://github.com/fangvv/EdgeLD}\\ 
Elf \cite{zhangElfAccelerateHighResolution2021} & \url{https://github.com/wuyangzhang/elf}\\ 
POPEX \cite{pachecoInferenceTimeOptimization2020a} & \url{https://github.com/pachecobeto95/POPEX}\\ 
EdgeDI \cite{fangJointArchitectureDesign2022a} & \url{https://github.com/fangvv/EdgeDI}\\ 
MAHPPO \cite{haoMultiAgentCollaborativeInference2022} & \url{https://github.com/Hao840/MAHPPO}\\ 
DPFP \cite{liReceptiveFieldbasedSegmentation2022a} & \url{https://gitlab.au.dk/netx/agileiot/dpfp}\\ 
SplitPlace \cite{tuliSplitPlaceAIAugmented2022a} & \url{imperial-qore/SplitPlace: [TMC'22] SplitPlace: AI Augmented Splitting and Placement of Large-Scale Neural Networks in Mobile Edge Environments (github.com)}\\ 
- \cite{teerapittayanonDistributedDeepNeural2017} & \url{GitHub - kunglab/ddnn}\\ 
- \cite{matsubaraDistilledSplitDeep2019} & \url{https://github.com/yoshitomo-matsubara/head-network-distillation}\\ 
BootleNet++ \cite{shaoBottleNetEndtoEndApproach2020} & \url{GitHub - shaojiawei07/BottleNetPlusPlus: Code for the paper: "BottleNet++: An End-to-End Approach for Feature Compression in Device-Edge Co-Inference Systems"}\\ 


==> data/citations_topologies.csv <==
Network,Citations
VGG,[chenAcceleratingDNNInference2021a, jiangAchievingSuperLinearSpeedup2019, zhangAdaptiveDistributedConvolutional2020a, samikwaAdaptiveEarlyExit2022a, zhouAdaptiveParallelExecution2019a, zhangAutodidacticNeurosurgeonCollaborative2021a, dagliAxoNNEnergyAwareExecution2022, zouCAPCommunicationAwareAutomated2022, baeCapellaCustomizingPerception2019a, yangCNNPCEndEdgeCloudCollaborative2022, jiaCoDLEfficientCPUGPU2022a, zengCoEdgeCooperativeDNN2021a, yangCooperativeDistributedDeep2021a, sbaiCutDistilEncode2021a, xueDDPQNEfficientDNN2022a, huangDeeParHybridDeviceEdgeCloud2019, zhangDeepSlicingCollaborativeAdaptive2021a, parthasarathyDEFERDistributedEdge2022a, houDistrEdgeSpeedingConvolutional2022a, liDistributedDeepLearning2022a, mohammedDistributedInferenceAcceleration2020a, khanDistributedInferenceResourceConstrained2022, huDistributedInferenceDeep2022a, huDynamicAdaptiveDNN2019a, zhangDynamicDNNDecomposition2021a, wangDynamicResourceAllocation2021a, almeidaDynODynamicOnloading2022a, xueEdgeLDLocallyDistributed2020a, huangEnablingLowLatency2021a, jinEnergyAwareWorkloadAllocation2019, songIndustrialVisionOptimization2021a, liJALADJointAccuracyAnd2018, fangJointArchitectureDesign2022a, fuJointOptimizationData2021a, choiLegionTailoringGrouped2021a, liuLoADPartLoadAwareDynamic2022, haoMultiAgentCollaborativeInference2022, jiNovelAdaptiveDNN2022a, deyPartitioningCNNModels2018a, parasharProcessorPipeliningMethod2020a, liReceptiveFieldbasedSegmentation2022a, baccourRLPDNNReinforcementLearning2021a, yangEfficientInferenceAdaptively2021a, baccourDistPrivacyPrivacyAwareDistributed2020, hadidiDistributedPerceptionCollaborative2018a, hadidiCollaborativeInferencingDeep2020a, maoMoDNNLocalDistributed2017a, renEdgeAssistedDistributedDNN2020, eshratifarJointDNNEfficientTraining2021, koEdgeHostPartitioningDeep2018, wangADDAAdaptiveDistributed2019, kangNeurosurgeonCollaborativeIntelligence2017a, laskaridisSPINNSynergisticProgressive2020, huangCLIOEnablingAutomatic2020, shaoBottleNetEndtoEndApproach2020, eshratifarBottleNetDeepLearning2019]
ResNet,[chenAcceleratingDNNInference2021a, zhangAdaptiveDistributedConvolutional2020a, zhouAdaptiveParallelExecution2019a, changEfficientDistributedDeep2019a, banitalebi-dehkordiAutoSplitGeneralFramework2021, zhangAutodidacticNeurosurgeonCollaborative2021a, kimAutoScaleEnergyEfficiency2020a, dagliAxoNNEnergyAwareExecution2022, zouCAPCommunicationAwareAutomated2022, baeCapellaCustomizingPerception2019a, luoCloudEdgeCollaborativeIntelligent2021, yangCNNPCEndEdgeCloudCollaborative2022, vanishreeCoInAcceleratedCNN2020a, zhangCommunicationComputationEfficientDeviceEdge2021, shaoCommunicationComputationTradeoffResourceConstrained2020, yunCooperativeInferenceDNNs2022a, xueDDPQNEfficientDNN2022a, zhangDeepSlicingCollaborativeAdaptive2021a, parthasarathyDEFERDistributedEdge2022a, houDistrEdgeSpeedingConvolutional2022a, mohammedDistributedInferenceAcceleration2020a, gacoinDistributingDeepNeural2019a, huDynamicAdaptiveDNN2019a, zhangDynamicDNNDecomposition2021a, zhouDynamicPathBased2021a, almeidaDynODynamicOnloading2022a, huangEnablingLowLatency2021a, liEnablingRealtimeAI2022a, kressHardwareawarePartitioningConvolutional2022a, wuHiTDLHighThroughputDeep2022, liJALADJointAccuracyAnd2018, fangJointArchitectureDesign2022a, liuLoADPartLoadAwareDynamic2022, haoMultiAgentCollaborativeInference2022, parasharProcessorPipeliningMethod2020a, luResourceEfficientDistributedDeep2022, tuliSplitPlaceAIAugmented2022a, zhangRealTimeCooperativeDeep2020, hsuCooperativeConvolutionalNeural2020, hadidiCollaborativeInferencingDeep2020a, renEdgeAssistedDistributedDNN2020, eshratifarJointDNNEfficientTraining2021, koEdgeHostPartitioningDeep2018, laskaridisSPINNSynergisticProgressive2020, jeongIONNIncrementalOffloading2018, huangCLIOEnablingAutomatic2020, shaoBottleNetEndtoEndApproach2020, eshratifarBottleNetDeepLearning2019]
AlexNet,[zhangAccelerateDeepLearning2020a, chenAcceleratingDNNInference2021a, jiangAchievingSuperLinearSpeedup2019, samikwaAdaptiveEarlyExit2022a, niuAdaptiveDeviceEdgeCoInference2022, dagliAxoNNEnergyAwareExecution2022, zengBoomerangOnDemandCooperative2019, zouCAPCommunicationAwareAutomated2022, baeCapellaCustomizingPerception2019a, zengCoEdgeCooperativeDNN2021a, yangCooperativeDistributedDeep2021a, xueDDPQNEfficientDNN2022a, zhangDeepSlicingCollaborativeAdaptive2021a, mohammedDistributedInferenceAcceleration2020a, huDynamicAdaptiveDNN2019a, zhangDynamicDNNDecomposition2021a, wangDynamicResourceAllocation2021a, liEdgeAIOnDemand2020, liuEEAIEndedgeArchitecture2021a, huEnablePipelineProcessing2021a, jinEnergyAwareWorkloadAllocation2019, pachecoInferenceTimeOptimization2020a, jiangJointModelTask2022a, fuJointOptimizationData2021a, dongJointOptimizationDNN2021a, liuLoADPartLoadAwareDynamic2022, jiNovelAdaptiveDNN2022a, deyOffloadedExecutionDeep2019a, shiPrivacyAwareEdgeComputing2019, zhangRealTimeCooperativeDeep2020, hadidiDistributedPerceptionCollaborative2018a, hadidiCollaborativeInferencingDeep2020a, zhouAAIoTAcceleratingArtificial2019, renEdgeAssistedDistributedDNN2020, changUltraLowLatencyDistributedDeep2019, eshratifarJointDNNEfficientTraining2021, koEdgeHostPartitioningDeep2018, wangADDAAdaptiveDistributed2019, kangNeurosurgeonCollaborativeIntelligence2017a, jeongIONNIncrementalOffloading2018]
Yolo,[leeSplittableDNNBasedObject2021a, jiangAchievingSuperLinearSpeedup2019, zhangAdaptiveDistributedConvolutional2020a, zhouAdaptiveParallelExecution2019a, banitalebi-dehkordiAutoSplitGeneralFramework2021, zhangAutodidacticNeurosurgeonCollaborative2021a, jiaCoDLEfficientCPUGPU2022a, yangCooperativeDistributedDeep2021a, zhaoDeepThingsDistributedAdaptive2018a, houDistrEdgeSpeedingConvolutional2022a, huDistributedInferenceDeep2022a, huDynamicAdaptiveDNN2019a, yangEdgeComputingNetworking2021a, xuEOPEfficientOperator2022a, choiLegionTailoringGrouped2021a, naveenLowLatencyDeep2021a, fuSplitComputingVideo2022a, yangEfficientInferenceAdaptively2021a, zhangRealTimeCooperativeDeep2020, changUltraLowLatencyDistributedDeep2019]
MobileNet,[banitalebi-dehkordiAutoSplitGeneralFramework2021, kimAutoScaleEnergyEfficiency2020a, heidariCAMDNNContentAwareMapping2022, zouCAPCommunicationAwareAutomated2022, yangCNNPCEndEdgeCloudCollaborative2022, zengCoEdgeCooperativeDNN2021a, vanishreeCoInAcceleratedCNN2020a, sbaiCutDistilEncode2021a, khanDistributedInferenceResourceConstrained2022, almeidaDynODynamicOnloading2022a, xuEOPEfficientOperator2022a, huFastAccurateStreaming2020a, wuHiTDLHighThroughputDeep2022, haoMultiAgentCollaborativeInference2022, SplitComputingDNN2022, tuliSplitPlaceAIAugmented2022a, xuDeepWearAdaptiveLocal2020, renEdgeAssistedDistributedDNN2020, laskaridisSPINNSynergisticProgressive2020, jeongIONNIncrementalOffloading2018]
Inception,[miaoAdaptiveDNNPartition2020a, kimAutoScaleEnergyEfficiency2020a, heidariCAMDNNContentAwareMapping2022, houDistrEdgeSpeedingConvolutional2022a, zhangDynamicDNNDecomposition2021a, zhouDynamicPathBased2021a, wangDynamicResourceAllocation2021a, almeidaDynODynamicOnloading2022a, huangEnablingLowLatency2021a, liEnablingRealtimeAI2022a, xuEOPEfficientOperator2022a, wuHiTDLHighThroughputDeep2022, deyOffloadedExecutionDeep2019a, deyPartitioningCNNModels2018a, parasharProcessorPipeliningMethod2020a, tuliSplitPlaceAIAugmented2022a, laskaridisSPINNSynergisticProgressive2020, jeongIONNIncrementalOffloading2018]
GoogLeNet,[banitalebi-dehkordiAutoSplitGeneralFramework2021, dagliAxoNNEnergyAwareExecution2022, zengCoEdgeCooperativeDNN2021a, vanishreeCoInAcceleratedCNN2020a, xueDDPQNEfficientDNN2022a, zhangDeepSlicingCollaborativeAdaptive2021a, kressHardwareawarePartitioningConvolutional2022a, zhangRealTimeCooperativeDeep2020, xuDeepWearAdaptiveLocal2020, jeongIONNIncrementalOffloading2018]
SqueezeNet,[jiangAchievingSuperLinearSpeedup2019, heidariCAMDNNContentAwareMapping2022, vanishreeCoInAcceleratedCNN2020a, huangEnablingLowLatency2021a, kressHardwareawarePartitioningConvolutional2022a, liuLoADPartLoadAwareDynamic2022, deyOffloadedExecutionDeep2019a]
LeNet,[huangDeeParHybridDeviceEdgeCloud2019, jiangJointModelTask2022a, jiNovelAdaptiveDNN2022a, baccourRLPDNNReinforcementLearning2021a, baccourDistPrivacyPrivacyAwareDistributed2020, camposdeoliveiraPartitioningConvolutionalNeural2018, huangCLIOEnablingAutomatic2020]
Custom,[kroukaEnergyEfficientModelCompression2021, yangIntelliEyeUAVTracking2019, yangOffloadingOptimizationEdge2021a, baccourRLPDNNReinforcementLearning2021a, fangTeamNetCollaborativeInference2019a]
NiN,[chenAcceleratingDNNInference2021a, mohammedDistributedInferenceAcceleration2020a, huDynamicAdaptiveDNN2019a, eshratifarJointDNNEfficientTraining2021]
PoseNet,[jiaCoDLEfficientCPUGPU2022a, DynamicSplitComputing2022, liEnablingRealtimeAI2022a, SplitComputingDNN2022]
DenseNet,[liEnablingRealtimeAI2022a, parasharProcessorPipeliningMethod2020a, matsubaraDistilledSplitDeep2019]
HAR,[zhangAdaptiveDistributedConvolutional2020a, sahuDENNIDistributedNeural2021a, xuDeepWearAdaptiveLocal2020]
Xception,[liuLoADPartLoadAwareDynamic2022, hadidiCollaborativeInferencingDeep2020a]
DeepFace,[huangDeeParHybridDeviceEdgeCloud2019, kangNeurosurgeonCollaborativeIntelligence2017a]
MNIST,[xuDeepWearAdaptiveLocal2020, kangNeurosurgeonCollaborativeIntelligence2017a]
Nasnet,[banitalebi-dehkordiAutoSplitGeneralFramework2021, heidariCAMDNNContentAwareMapping2022]
BNN,[wangFastEnergySavingNeural2021, teerapittayanonDistributedDeepNeural2017]
Darknet,[zhangDynamicDNNDecomposition2021a, zhangRealTimeCooperativeDeep2020]
LSTM,[xuEOPEfficientOperator2022a, xuDeepWearAdaptiveLocal2020]
BERT,[kimAutoScaleEnergyEfficiency2020a, xuEOPEfficientOperator2022a]
Conv-TasNet,[wuHiTDLHighThroughputDeep2022]
EfficientNet,[wuHiTDLHighThroughputDeep2022]
No information,[heJointDNNPartition2020a]
GRU,[xuEOPEfficientOperator2022a]
NAS network,[leeNeuralArchitectureSearch2021a]
CaffeNet,[jiNovelAdaptiveDNN2022a]
MBNN,[wangFastEnergySavingNeural2021]
WRN,[jeongOptimalPartitioningDistributed2021a]
C3D,[hadidiCollaborativeInferencingDeep2020a]
DeepSense,[xuDeepWearAdaptiveLocal2020]
TextRNN,[xuDeepWearAdaptiveLocal2020]
Deeplab,[liEnablingRealtimeAI2022a]
WaveNet,[xuDeepWearAdaptiveLocal2020]
OverFeat,[eshratifarJointDNNEfficientTraining2021]
Deep Speech,[eshratifarJointDNNEfficientTraining2021]
Chair,[eshratifarJointDNNEfficientTraining2021]
Pix2Pix,[eshratifarJointDNNEfficientTraining2021]
Kaldi,[kangNeurosurgeonCollaborativeIntelligence2017a]
DeepEar,[xuDeepWearAdaptiveLocal2020]
FoveaBox,[zhangElfAccelerateHighResolution2021]
FaceNet,[liEnablingRealtimeAI2022a]
RetinaNet,[zhangElfAccelerateHighResolution2021]
FCN,[zhangAdaptiveDistributedConvolutional2020a]
CharCNN,[zhangAdaptiveDistributedConvolutional2020a]
Mnasnet,[banitalebi-dehkordiAutoSplitGeneralFramework2021]
MobileBERT,[kimAutoScaleEnergyEfficiency2020a]
MLP,[zouCAPCommunicationAwareAutomated2022]
ConvNet,[zouCAPCommunicationAwareAutomated2022]
RetinaFace,[jiaCoDLEfficientCPUGPU2022a]
FST,[jiaCoDLEfficientCPUGPU2022a]
Cifar10Net,[vanishreeCoInAcceleratedCNN2020a]
MNv1,[sahuDENNIDistributedNeural2021a]
DSCNN,[sahuDENNIDistributedNeural2021a]
OpenPose,[houDistrEdgeSpeedingConvolutional2022a]
VoxelNet,[houDistrEdgeSpeedingConvolutional2022a]
CascadeRCNN,[zhangElfAccelerateHighResolution2021]
DynamicRCNN,[zhangElfAccelerateHighResolution2021]
FasterRCNN,[zhangElfAccelerateHighResolution2021]
FCOS,[zhangElfAccelerateHighResolution2021]
FreeAnchor,[zhangElfAccelerateHighResolution2021]
FSAF,[zhangElfAccelerateHighResolution2021]
MaskRCNN,[zhangElfAccelerateHighResolution2021]
NasFPN,[zhangElfAccelerateHighResolution2021]
SENNA,[kangNeurosurgeonCollaborativeIntelligence2017a]


==> data/devices.csv <==
Device,Citations
RPi & \cite{wangFastEnergySavingNeural2021, zhangAdaptiveDistributedConvolutional2020a, miaoAdaptiveDNNPartition2020a, samikwaAdaptiveEarlyExit2022a, zhouAdaptiveParallelExecution2019a, niuAdaptiveDeviceEdgeCoInference2022, zengBoomerangOnDemandCooperative2019, zengCoEdgeCooperativeDNN2021a, zhangCommunicationComputationEfficientDeviceEdge2021, shaoCommunicationComputationTradeoffResourceConstrained2020, yangCooperativeDistributedDeep2021a, yunCooperativeInferenceDNNs2022a, zhangDeepSlicingCollaborativeAdaptive2021a, zhaoDeepThingsDistributedAdaptive2018a, houDistrEdgeSpeedingConvolutional2022a, gacoinDistributingDeepNeural2019a, huDynamicAdaptiveDNN2019a, zhangDynamicDNNDecomposition2021a, DynamicSplitComputing2022, liEdgeAIOnDemand2020, huEnablePipelineProcessing2021a, huangEnablingLowLatency2021a, huFastAccurateStreaming2020a, wuHiTDLHighThroughputDeep2022, fangJointArchitectureDesign2022a, fuJointOptimizationData2021a, dongJointOptimizationDNN2021a, liuLoADPartLoadAwareDynamic2022, naveenLowLatencyDeep2021a, deyOffloadedExecutionDeep2019a, deyPartitioningCNNModels2018a, shiPrivacyAwareEdgeComputing2019, baccourRLPDNNReinforcementLearning2021a, SplitComputingDNN2022, tuliSplitPlaceAIAugmented2022a, fangTeamNetCollaborativeInference2019a, yangEfficientInferenceAdaptively2021a, zhangRealTimeCooperativeDeep2020, baccourDistPrivacyPrivacyAwareDistributed2020, hadidiDistributedPerceptionCollaborative2018a, hadidiCollaborativeInferencingDeep2020a, zhouAAIoTAcceleratingArtificial2019, wangADDAAdaptiveDistributed2019, matsubaraDistilledSplitDeep2019} \\
NVIDIA & \cite{leeSplittableDNNBasedObject2021a, zhangAutodidacticNeurosurgeonCollaborative2021a, dagliAxoNNEnergyAwareExecution2022, yangCNNPCEndEdgeCloudCollaborative2022, zengCoEdgeCooperativeDNN2021a, houDistrEdgeSpeedingConvolutional2022a, liDistributedDeepLearning2022a, almeidaDynODynamicOnloading2022a, zhangElfAccelerateHighResolution2021, huangEnablingLowLatency2021a, kressHardwareawarePartitioningConvolutional2022a, wuHiTDLHighThroughputDeep2022, liJALADJointAccuracyAnd2018, haoMultiAgentCollaborativeInference2022, yangOffloadingOptimizationEdge2021a, liReceptiveFieldbasedSegmentation2022a, fangTeamNetCollaborativeInference2019a, eshratifarJointDNNEfficientTraining2021, kangNeurosurgeonCollaborativeIntelligence2017a, laskaridisSPINNSynergisticProgressive2020, matsubaraDistilledSplitDeep2019, eshratifarBottleNetDeepLearning2019} \\
No information & \cite{zhangAccelerateDeepLearning2020a, chenAcceleratingDNNInference2021a, luoCloudEdgeCollaborativeIntelligent2021, parthasarathyDEFERDistributedEdge2022a, mohammedDistributedInferenceAcceleration2020a, khanDistributedInferenceResourceConstrained2022, huDistributedInferenceDeep2022a, yangEdgeComputingNetworking2021a, kroukaEnergyEfficientModelCompression2021, songIndustrialVisionOptimization2021a, pachecoInferenceTimeOptimization2020a, yangIntelliEyeUAVTracking2019, heJointDNNPartition2020a, leeNeuralArchitectureSearch2021a, jeongOptimalPartitioningDistributed2021a, fuSplitComputingVideo2022a, hsuCooperativeConvolutionalNeural2020, teerapittayanonDistributedDeepNeural2017, jeongIONNIncrementalOffloading2018, shaoBottleNetEndtoEndApproach2020} \\
Mobile & \cite{kimAutoScaleEnergyEfficiency2020a, yangCNNPCEndEdgeCloudCollaborative2022, jiaCoDLEfficientCPUGPU2022a, huangDeeParHybridDeviceEdgeCloud2019, DynamicSplitComputing2022, liuEEAIEndedgeArchitecture2021a, zhangElfAccelerateHighResolution2021, liEnablingRealtimeAI2022a, parasharProcessorPipeliningMethod2020a, SplitComputingDNN2022, baccourDistPrivacyPrivacyAwareDistributed2020, xuDeepWearAdaptiveLocal2020, maoMoDNNLocalDistributed2017a, renEdgeAssistedDistributedDNN2020, changUltraLowLatencyDistributedDeep2019} \\
CPUs & \cite{changEfficientDistributedDeep2019a, vanishreeCoInAcceleratedCNN2020a, sbaiCutDistilEncode2021a, xueDDPQNEfficientDNN2022a, sahuDENNIDistributedNeural2021a, zhouDynamicPathBased2021a, wangDynamicResourceAllocation2021a, xueEdgeLDLocallyDistributed2020a, jiangJointModelTask2022a, choiLegionTailoringGrouped2021a, jiNovelAdaptiveDNN2022a, luResourceEfficientDistributedDeep2022, camposdeoliveiraPartitioningConvolutionalNeural2018} \\
Accelerator & \cite{banitalebi-dehkordiAutoSplitGeneralFramework2021, zouCAPCommunicationAwareAutomated2022, jinEnergyAwareWorkloadAllocation2019, koEdgeHostPartitioningDeep2018, huangCLIOEnablingAutomatic2020} \\
FPGAs & \cite{jiangAchievingSuperLinearSpeedup2019, baeCapellaCustomizingPerception2019a} \\
Wearable & \cite{baccourDistPrivacyPrivacyAwareDistributed2020, xuDeepWearAdaptiveLocal2020} \\
Snapdragon & \cite{heidariCAMDNNContentAwareMapping2022} \\
Movidius & \cite{deyOffloadedExecutionDeep2019a} \\


==> data/di.csv <==
Key,BetterBibTex,Reviewed?,Year,Paper title,Proyect name,Citation key,Available code?,Code URL,Step,Execution,Sub execution category,Best vs one device,Best n. of devices,Granularity,Flexibility,Metric to optimize,Specific metric,Specific constraints,Modality/Tasks,Resulting NN Topology,Extra technique,Devices,Kind of network,Problem representation,Problem solution,Processing model,Transferable,Amount of splits,Comments,Compared with,Dataset
"""3Y5LB2BX""",wangFastEnergySavingNeural2021,YES,"""2021""","""A Fast and Energy-Saving Neural Network Inference Method for Fault Diagnosis of Industrial Equipment Based on Edge-End Collaboration - 2021 IEEE 11th Annual International Conference on CYBER Technology in Automation, Control, and Intelligent Systems (CYBER) - 2021 IEEE 11th Annual International Conference on CYBER Technology in Automation, Control, and Intelligent Systems (CYBER)""",-,,No,,Inference,Parallel,No fusion,,,Network,Static,Time/Comm.,Latency,-,SMST,Original,-,RPi type,CNN,Heuristics,,Not needed,No,Multiple,Industry use case: fault diagnosis of industrial equipment. MBNN is a type of CNN. ,-,Bearing dataset
"""ZNSFT5TG""",leeSplittableDNNBasedObject2021a,YES,"""2021""","""A Splittable DNN-Based Object Detector for Edge-Cloud Collaborative Real-Time Video Inference - 2021 17th IEEE International Conference on Advanced Video and Signal Based Surveillance (AVSS) - 2021 17th IEEE International Conference on Advanced Video and Signal Based Surveillance (AVSS)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time/Comm.,Latency,-,SMST,Transformed,Feature reconstructor,NVIDIA Jetson,CNN,Heuristics,,Not needed,No,One,Object detector for video use case. Yolov5,-,COCO
"""LGWBWCZA""",zhangAccelerateDeepLearning2020a,YES,"""2020""","""Accelerate Deep Learning in IoT: Human-Interaction Co-Inference Networking System for Edge - 2020 13th International Conference on Human System Interaction (HSI) - 2020 13th International Conference on Human System Interaction (HSI)""",-,,No,,Inference,Sequential/Pipelined,,,,Operator,Adaptative,Time,Latency,-,SMST,Original,-,No information,CNN,Shortest path,,No information,No,Multiple,IoT Health care use case. AlexNet,-,No information
"""C9QQYBQE""",chenAcceleratingDNNInference2021a,YES,"""2021""","""Accelerating DNN Inference by Edge-Cloud Collaboration - 2021 IEEE International Performance, Computing, and Communications Conference (IPCCC) - 2021 IEEE International Performance, Computing, and Communications Conference (IPCCC)""",DECC,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,No information,Original,-,No information,CNN,Brute force,,Analytical,Maybe,Multiple,"AlexNet, VGG11, NiN and ResNet18",DADS,ILSVRC2012 (ImageNet)
"""8L36GDPK""",jiangAchievingSuperLinearSpeedup2019,YES,"""2019""","""Achieving Super-Linear Speedup across Multi-FPGA for Real-Time DNN Inference""",Super-LIP,,No,,Inference,Parallel,No fusion,3.4300000000000002,2,Operator,Static,Time,Latency,Memory,No information,Original,-,FPGAs,CNN,INLP,,Analytical,No,Multiple,"AlexNet, SqueezeNet, VGG, Yolo",ISLPED,No information
"""HQ8GU2TF""",zhangAdaptiveDistributedConvolutional2020a,YES,"""2020""","""Adaptive Distributed Convolutional Neural Network Inference at the Network Edge with ADCNN - 49th International Conference on Parallel Processing - ICPP - 49th International Conference on Parallel Processing - ICPP""",ADCNN,,No,,Inference,Parallel,No fusion,6.2000000000000002,8,Operator,Adaptative,Time,Latency,-,SMST,Transformed,FDSP,RPi type,CNN,Brute force,,Online profiling,No,Multiple,"FCN, YOLO, VGG16, ResNet34, CharCNN","Neurosurgeon, AOFL","Caltech101, ImageNet, PASCAL VOC, CamVid, AG_news, Query_Well_formedness"
"""MM3ZQPXK""",miaoAdaptiveDNNPartition2020a,YES,"""2020""","""Adaptive DNN Partition in Edge Computing Environments - 2020 IEEE 26th International Conference on Parallel and Distributed Systems (ICPADS) - 2020 IEEE 26th International Conference on Parallel and Distributed Systems (ICPADS)""",-,,No,,Inference,Parallel,No fusion,1.3999999999999999,2,Network,Static,Time,Latency,-,SMST,Original,-,RPi type,CNN,Brute force,,Offline profiling,No,Multiple,Inception-v4,-,No information
"""5EJ3VX38""",samikwaAdaptiveEarlyExit2022a,YES,"""2022""","""Adaptive Early Exit of Computation for Energy-Efficient and Low-Latency Machine Learning over IoT Networks - 2022 IEEE 19th Annual Consumer Communications & Networking Conference (CCNC) - 2022 IEEE 19th Annual Consumer Communications & Networking Conference (CCNC)""",EEoC,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time/Energy,"Latency, energy",-,SMST,Original,-,RPi type,CNN,Brute force,,Online profiling,No,One,"AlexNet, VGG","Scission, Boomerang",No information
"""5QL24TWW""",zhouAdaptiveParallelExecution2019a,YES,"""2019""","""Adaptive Parallel Execution of Deep Neural Networks on Heterogeneous Edge Devices - Proceedings of the 4th ACM/IEEE Symposium on Edge Computing - Proceedings of the 4th ACM/IEEE Symposium on Edge Computing""",AOFL,,No,,Inference,Parallel,Layer fusion,3.7000000000000002,8,Both,Adaptative,Time,Latency,-,SMST,Original,-,RPi type,CNN,Dynamic programming,,Offline profiling + regression,Maybe,Multiple,"VGG16, ResNet50 and YOLOv2",DeepThings,No information
"""YBIGZ5IS""",niuAdaptiveDeviceEdgeCoInference2022,YES,"""2022""","""An Adaptive Device-Edge Co-Inference Framework Based on Soft Actor-Critic - 2022 IEEE Wireless Communications and Networking Conference (WCNC) - 2022 IEEE Wireless Communications and Networking Conference (WCNC)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,"Latency, accuracy",Energy,SMST,Original,-,RPi type,CNN,RL,,Analytical,Maybe,One,AlexNet,-,CIFAR-10
"""RRBAYKDI""",changEfficientDistributedDeep2019a,YES,"""2019""","""An Efficient Distributed Deep Learning Framework for Fog-Based IoT Systems - 2019 IEEE Global Communications Conference (GLOBECOM) - 2019 IEEE Global Communications Conference (GLOBECOM)""",EDDL,,No,,Inference,Parallel,No fusion,2,3,Operator,Static,Time,Latency,-,SMST,Transformed,Grouped convolutions,"CPUs (x86,ARM,or RISC-V)",CNN,Manual partition,,Not needed,No,Multiple,ResNet,-,CIFAR-10
"""Y525FPM3""",banitalebi-dehkordiAutoSplitGeneralFramework2021,YES,"""2021""","""Auto-Split: A General Framework of Collaborative Edge-Cloud AI - Proceedings of the 27th ACM SIGKDD Conference on Knowledge Discovery &amp; Data Mining - Proceedings of the 27th ACM SIGKDD Conference on Knowledge Discovery &amp; Data Mining""",Auto-Split,,Yes,abanitalebi/auto-split: Auto-Split: A General Framework of Collaborative Edge-Cloud AI (github.com),Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,"Memory, accuracy error",SMST,Original,-,CPU-Accelerator,CNN,INLP,,SCALE-SIM,No,One,"ResNext50, MobileNetv2, ResNet18, Mnasnet, GoogleNet, ResNet50, Yolov3","Neurosurgeon, QDMP","ImageNet, COCO"
"""KZCP78EV""",zhangAutodidacticNeurosurgeonCollaborative2021a,YES,"""2021""","""Autodidactic Neurosurgeon: Collaborative Deep Inference for Mobile Edge Intelligence via Online Learning - Proceedings of the Web Conference 2021 - Proceedings of the Web Conference 2021""",Autodidactic Neurosurgeon,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,NVIDIA Jetson,CNN,Contextual bandit learning algorithm,,Online profiling,No,One,"Video stream object detection. VGG16, YOLO, ResNet",Neurosurgeon,No information
"""TYJI9USF""",kimAutoScaleEnergyEfficiency2020a,YES,"""2020""","""AutoScale: Energy Efficiency Optimization for Stochastic Edge Inference Using Reinforcement Learning - 2020 53rd Annual IEEE/ACM International Symposium on Microarchitecture (MICRO) - 2020 53rd Annual IEEE/ACM International Symposium on Microarchitecture (MICRO)""",AutoScale,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time/Energy,"Latency, energy, accuracy","Latency, accuracy",SMST,Original,-,Mobile,CNN,RL,,Online profiling,Maybe,None,"Inception, MobileNet, ResNet, MobileBERT","MOSAIC, Neurosurgeon",No information
"""W7Z5N3RW""",dagliAxoNNEnergyAwareExecution2022,YES,"""2022""","""AxoNN: Energy-Aware Execution of Neural Network Inference on Multi-Accelerator Heterogeneous SoCs - Proceedings of the 59th ACM/IEEE Design Automation Conference - Proceedings of the 59th ACM/IEEE Design Automation Conference""",AxoNN,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,Energy,SMST,Original,-,NVIDIA Jetson,CNN,LP,,Offline profiling,No,Multiple,"VGG16/19, Resnet18/50, AlexNet, GoogleNet",-,No information
"""QB7E8MAZ""",zengBoomerangOnDemandCooperative2019,YES,"""2019""","""Boomerang: On-Demand Cooperative Deep Neural Network Inference for Edge Intelligence on the Industrial Internet of Things""",Boomerang,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,"Latency, accuracy",-,SMST,Original,-,RPi type,CNN,RL,,Offline profiling + regression,Maybe,One,AlexNet,-,CIFAR-10
"""52NGAEBG""",heidariCAMDNNContentAwareMapping2022,YES,"""2022""","""CAMDNN: Content-Aware Mapping of a Network of Deep Neural Networks on Edge MPSoCs""",CAMDNN,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,MMMT,Original,-,Qualcomm Snapdragon RB5,CNN,ILP,,Online profiling,No,None,"MobileNet, Inception, Nasnet, SqueezeNet",-,No information
"""PR68NQ3L""",zouCAPCommunicationAwareAutomated2022,YES,"""2022""","""CAP: Communication-Aware Automated Parallelization for Deep Learning Inference on CMP Architectures""",CAP,,No,,Inference,Parallel,Layer fusion,,,Operator,Static,Comm.,"Communication, accuracy",-,SMST,Original,-,CPU-Accelerator,CNN,RL,,Not needed,Maybe,Multiple,"LeNet, MLP, ConvNet, VGG7, AlexNet, VGG16, MobileNetV2, ResNet50. Tests are done simulating using BookSim2 and DSENT",-,"CIFAR-10, MNIST,ImageNet"
"""2AQ2PT3G""",baeCapellaCustomizingPerception2019a,YES,"""2019""","""Capella: Customizing Perception for Edge Devices by Efficiently Allocating FPGAs to DNNs - 2019 29th International Conference on Field Programmable Logic and Applications (FPL) - 2019 29th International Conference on Field Programmable Logic and Applications (FPL)""",Capella,,Yes,https://github.com/parallel-ml/Capella-FPL19-SplitNetworksOnFPGA,Inference,Parallel,Layer fusion,2.3999999999999999,2,Operator,Static,Time,Throughput,-,SMST,Transformed,Retrain to eliminate synchronization points,FPGAs,CNN,Manual partition,,Not needed,No,Multiple,"VGG16, AlexNet and ResNet18",-,ILSVRC2012 (ImageNet)
"""WUI93NLB""",luoCloudEdgeCollaborativeIntelligent2021,YES,"""2021""","""Cloud-Edge Collaborative Intelligent Inference Based on Distributed Neural Networks in Power Distribution Networks - 2021 International Conference on Space-Air-Ground Computing (SAGC) - 2021 International Conference on Space-Air-Ground Computing (SAGC)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Transformed,Early exit branches,No information,CNN,RL,,Online profiling,Maybe,One,Power distribution networks use case. ResNet,-,CIFAR-10
"""JHVT7QXG""",yangCNNPCEndEdgeCloudCollaborative2022,YES,"""2022""","""CNNPC: End-Edge-Cloud Collaborative CNN Inference With Joint Model Partition and Compression""",CNNPC,,Yes,https://github.com/IoTDATALab/CNNPC,Inference,Sequential/Pipelined,,,,Network,Static,Time,"Latency, accuracy",Latency or accuracy,SMST,Transformed,ICP + CRD,NVIDIA Jetson + Mobile,CNN,Brute force,,Offline profiling,No,One,"MobileNet-V2, ResNet-18, VGG16","Neurosurgeon, SPINN, CLIO","ILSVRC2012 (ImageNet), PASCAL VOC"
"""N2WBJ9VF""",jiaCoDLEfficientCPUGPU2022a,YES,"""2022""","""CoDL: Efficient CPU-GPU Co-Execution for Deep Learning Inference on Mobile Devices - Proceedings of the 20th Annual International Conference on Mobile Systems, Applications and Services - Proceedings of the 20th Annual International Conference on Mobile Systems, Applications and Services""",CoDL,,No,,Inference,Parallel,Layer fusion,,,Operator,Static,Time,Latency,-,SMST,Original,-,Mobile,CNN,Brute force,,Offline profiling + regression,No,One,"RetinaFace, YOLOv2, VGG-16, PoseNet, FST","uLayer, MACE",No information
"""9K745KA3""",zengCoEdgeCooperativeDNN2021a,YES,"""2021""","""CoEdge: Cooperative DNN Inference With Adaptive Workload Partitioning Over Heterogeneous Edge Devices""",CoEdge,,No,,Inference,Parallel,Layer fusion,7.21,6,Operator,Adaptative,Energy,Energy,Latency,SMST,Original,-,RPi + NVIDIA Jetson,CNN,LP,,Offline profiling,No,Multiple,"AlexNet, VGG-f, GoogleNet, MobileNet","MoDNN, Musical Chair",ILSVRC2012 (ImageNet)
"""L37FU972""",vanishreeCoInAcceleratedCNN2020a,YES,"""2020""","""CoIn: Accelerated CNN Co-Inference through data partitioning on heterogeneous devices - 2020 6th International Conference on Advanced Computing and Communication Systems (ICACCS) - 2020 6th International Conference on Advanced Computing and Communication Systems (ICACCS)""",CoIn,,No,,Inference,Parallel,No fusion,,,Network,Static,Time,Throughput,Memory,SMST,Original,-,CPUs + GPUs + FPGA,CNN,Heuristics,,Offline profiling + regression,No,Multiple,"Cifar10Net, LeNet, SqueezeNet, MobileNet, GoogleNet, ResNet-18",CcT,"CIFAR-10, MNIST, ImageNet"
"""UN2UHUFR""",zhangCommunicationComputationEfficientDeviceEdge2021,YES,"""2021""","""Communication-Computation Efficient Device-Edge Co-Inference via AutoML - 2021 IEEE Global Communications Conference (GLOBECOM) - 2021 IEEE Global Communications Conference (GLOBECOM)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Comm.,"Sparsity, accuracy",-,SMST,Transformed,Autoencoder,RPi type,CNN,RL,,Analytical,Maybe,One,ResNet50,"BottleNet++, PAA, IPDR",CIFAR-10
"""4RNM8VK9""",shaoCommunicationComputationTradeoffResourceConstrained2020,YES,"""2020""","""Communication-Computation Trade-off in Resource-Constrained Edge Inference""",-,,Yes,https://github.com/shaojiawei07/Edge_Inference_three-step_framework,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Transformed,Autoencoder,RPi type,CNN,Brute force,,Not needed,No,One,ResNet18,BottleNet++,CIFAR-10
"""U3WM9HGZ""",yangCooperativeDistributedDeep2021a,YES,"""2021""","""Cooperative Distributed Deep Neural Network Deployment with Edge Computing - ICC 2021 - IEEE International Conference on Communications - ICC 2021 - IEEE International Conference on Communications""",CoopAI,,No,,Inference,Parallel,Layer fusion,3.2999999999999998,7,Operator,Static,Time,Latency,-,SMST,Original,-,RPi type,CNN,Dynamic programming,,Analytical,No,Multiple,"AlexNet, VGG16, VGG19, Yolov2","DeepThings, MoDNN",ILSVRC2012 (ImageNet)
"""ZWJ6JL7V""",yunCooperativeInferenceDNNs2022a,YES,"""2022""","""Cooperative Inference of DNNs for Delay- and Memory-Constrained Wireless IoT Systems""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,"Latency, accuracy",Memory and accuracy or latency,SMST,New,KD,RPi type,CNN,Brute force,,Offline profiling,No,One,ResNet-26,-,CIFAR-10
"""ALKLLLWG""",sbaiCutDistilEncode2021a,YES,"""2021""","""Cut, Distil and Encode (CDE): Split Cloud-Edge Deep Inference - 2021 18th Annual IEEE International Conference on Sensing, Communication, and Networking (SECON) - 2021 18th Annual IEEE International Conference on Sensing, Communication, and Networking (SECON)""",CDE,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time/Comm.,"Memory, accuracy",-,SMST,New,KD + Autoencoder,"CPUs (x86,ARM,or RISC-V)",CNN,Manual partition,,Not needed,No,One,"VGG-16, MobileNet-v1",-,ILSVRC2012 (ImageNet)
"""MXD4RG6W""",xueDDPQNEfficientDNN2022a,YES,"""2022""","""DDPQN: An Efficient DNN Offloading Strategy in Local-Edge-Cloud Collaborative Environments""",DDPQN,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time/Energy,"Latency, energy, cost",-,MMMT,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,RL,,Online profiling,Maybe,Multiple,"GoogleNet, ResNet, AlexNet, VGG",-,No information
"""6U2WQMIV""",huangDeeParHybridDeviceEdgeCloud2019,YES,"""2019""","""DeePar: A Hybrid Device-Edge-Cloud Execution Framework for Mobile Deep Learning Applications - IEEE INFOCOM 2019 - IEEE Conference on Computer Communications Workshops (INFOCOM WKSHPS) - IEEE INFOCOM 2019 - IEEE Conference on Computer Communications Workshops (INFOCOM WKSHPS)""",DeePar,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,MMMT,Original,-,Mobile,CNN,Brute force,,Online profiling,No,Multiple,"VGG, DeepFace, LeNet",-,MNIST
"""2YFHSHVN""",zhangDeepSlicingCollaborativeAdaptive2021a,YES,"""2021""","""DeepSlicing: Collaborative and Adaptive CNN Inference With Low Latency""",DeepSlicing,,No,,Inference,Parallel,Layer fusion,2.7000000000000002,6,Operator,Adaptative,Time,Latency,-,SMST,Original,-,RPi type,CNN,Brute force,,Online profiling,No,Multiple,"GoogLeNet, AlexNet, VGG, ResNet","DeepThings, MoDNN",No information
"""VDBEZRUI""",zhaoDeepThingsDistributedAdaptive2018a,YES,"""2018""","""DeepThings: Distributed Adaptive Deep Learning Inference on Resource-Constrained IoT Edge Clusters""",DeepThings,,Yes,https://github.com/SLAM-Lab/DeepThings,Inference,Parallel,Layer fusion,3.5,6,Operator,Adaptative,Time/Comm.,Latency,-,SMST,Original,-,RPi type,CNN,Manual partition,,Not needed,No,Multiple,first 16 layers of Yolov2,MoDNN,No information
"""D4ZSKWSR""",parthasarathyDEFERDistributedEdge2022a,YES,"""2022""","""DEFER: Distributed Edge Inference for Deep Neural Networks - 2022 14th International Conference on COMmunication Systems & NETworkS (COMSNETS) - 2022 14th International Conference on COMmunication Systems & NETworkS (COMSNETS)""",DEFER,,Yes,ANRGUSC/DEFER (github.com),Inference,Sequential/Pipelined,,,,Network,Static,Time,Throughput,-,SMST,Original,-,No information,CNN,Manual partition,,No information,No,Multiple,"VGG16, VGG19 and ResNet50.",-,ILSVRC2012 (ImageNet)
"""XCJUS7NG""",sahuDENNIDistributedNeural2021a,YES,"""2021""","""DENNI: Distributed Neural Network Inference on Severely Resource Constrained Edge Devices - 2021 IEEE International Performance, Computing, and Communications Conference (IPCCC) - 2021 IEEE International Performance, Computing, and Communications Conference (IPCCC)""",DENNI,,No,,Inference,Parallel,No fusion,8.4499999999999993,63,Operator,Static,Devices,Devices,Memory,SMST,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,MINLP,,Not needed,No,Multiple,"MNv1-4, HAR,DSCNN",-,"ILSVRC2012 (ImageNet), Human Activity Recognition Using Smartphones Data Set, Google Speech Commands Test Set, UCI"
"""X5VAY2W9""",houDFSNetDividingfuseDeep2022a,PENDING,"""2022""","""DFSNet: Dividing-fuse deep neural networks with searching strategy for distributed DNN architecture""",DFSNet,,,,,,,,,,,,,,,,,,,,,,,,,,
"""MMKBKAG7""",liDISSECDistributedDeep2022a,PENDING,"""2022""","""DISSEC: A distributed deep neural network inference scheduling strategy for edge clusters""",DISSEC,,,,,,,,,,,,,,,,,,,,,,,,,,
"""9VDSUDH6""",houDistrEdgeSpeedingConvolutional2022a,YES,"""2022""","""DistrEdge: Speeding up Convolutional Neural Network Inference on Distributed Edge Devices - 2022 IEEE International Parallel and Distributed Processing Symposium (IPDPS) - 2022 IEEE International Parallel and Distributed Processing Symposium (IPDPS)""",DistrEdge,,No,,Inference,Parallel,Layer fusion,,,Operator,Static,Time,Latency,-,SMST,Original,-,RPi + NVIDIA Jetson,CNN,RL,,Offline profiling,Maybe,Multiple,"ResNet50, InceptionV3, Yolov2, SSD-Resnet50, SDD-VGG16, OpenPose, VoxelNet","CoEdge, MoDNN, MeDNN, DeepThings, DeeperThings, AOFL",No information
"""YY4XHGGT""",liDistributedDeepLearning2022a,YES,"""2022""","""Distributed Deep Learning Inference Acceleration using Seamless Collaboration in Edge Computing - ICC 2022 - IEEE International Conference on Communications - ICC 2022 - IEEE International Conference on Communications""",HALP,,No,,Inference,Parallel,No fusion,,,Operator,Static,Time,Throughput,-,SMST,Original,-,NVIDIA Jetson,CNN,Manual partition,,No information,No,Multiple,VGG16,MoDNN,No information
"""6TERWASP""",mohammedDistributedInferenceAcceleration2020a,YES,"""2020""","""Distributed Inference Acceleration with Adaptive DNN Partitioning and Offloading - IEEE INFOCOM 2020 - IEEE Conference on Computer Communications - IEEE INFOCOM 2020 - IEEE Conference on Computer Communications""",DINA,,No,,Inference,Parallel,No fusion,,,Operator,Adaptative,Time,Latency,-,SMST,Original,-,No information,CNN,INLP,,Online profiling,No,Multiple,"Self driving car use case. VGG16, AlexNet, ResNet32 and NiN. No experimental results on real testbenches. ",ECDI-L,BDD100k
"""PNEMS5LC""",khanDistributedInferenceResourceConstrained2022,YES,"""2022""","""Distributed Inference in Resource-Constrained IoT for Real-Time Video Surveillance""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,No information,CNN,Heuristics,,Analytical,No,One,"VGG16, MobileNetV2",-,ILSVRC2012 (ImageNet)
"""D2CUGIQV""",huDistributedInferenceDeep2022a,YES,"""2022""","""Distributed Inference with Deep Learning Models across Heterogeneous Edge Devices - IEEE INFOCOM 2022 - IEEE Conference on Computer Communications - IEEE INFOCOM 2022 - IEEE Conference on Computer Communications""",EdgeFlow,,No,,Inference,Parallel,No fusion,1.7,6,Operator,Static,Time,Latency,-,SMST,Original,-,No information,CNN,LP,,Offline profiling + regression,No,Multiple,"VGG16, Yolov5","DeepThings, CoEdge",ILSVRC2012 (ImageNet)
"""67T8XR4V""",gacoinDistributingDeepNeural2019a,YES,"""2019""","""Distributing Deep Neural Networks for Maximising Computing Capabilities and Power Efficiency in Swarm - 2019 IEEE International Symposium on Circuits and Systems (ISCAS) - 2019 IEEE International Symposium on Circuits and Systems (ISCAS)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,"Latency, accuracy",-,SMST,Original,-,RPi type,CNN,Manual partition,,Offline profiling,No,Multiple,Use case: swarms of drones with ResNet20. Why do they say that splitting horizontally impacts the accuracy? This does not make sense!,-,CIFAR-10
"""4NDYDN9R""",huDynamicAdaptiveDNN2019a,YES,"""2019""","""Dynamic Adaptive DNN Surgery for Inference Acceleration on the Edge - IEEE INFOCOM 2019 - IEEE Conference on Computer Communications - IEEE INFOCOM 2019 - IEEE Conference on Computer Communications""",DADS,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Throughput,-,SMST,Original,-,RPi type,CNN,Dynamic programming,,Online profiling,No,One,"NiN, tinyYoloV2, VGG16, AlexNet, ResNet18",Neurosurgeon,BDD100k
"""WX4IVYIG""",zhangDynamicDNNDecomposition2021a,YES,"""2021""","""Dynamic DNN Decomposition for Lossless Synergistic Inference - 2021 IEEE 41st International Conference on Distributed Computing Systems Workshops (ICDCSW) - 2021 IEEE 41st International Conference on Distributed Computing Systems Workshops (ICDCSW)""",D3,,No,,Inference,Parallel,Layer fusion,31,3,Operator,Static,Time,Latency,-,SMST,Original,-,RPi type,CNN,Heuristics,,Offline profiling + regression,No,Multiple,"AlexNet, VGG16, ResNet18, Darknet-53 and Inception-v4","Neurosurgeon, DADS",ILSVRC2012 (ImageNet)
"""WYJ4IX55""",zhouDynamicPathBased2021a,YES,"""2021""","""Dynamic Path Based DNN Synergistic Inference Acceleration in Edge Computing Environment - 2021 IEEE 27th International Conference on Parallel and Distributed Systems (ICPADS) - 2021 IEEE 27th International Conference on Parallel and Distributed Systems (ICPADS)""",DPDS,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Transformed,Early exit branches,"CPUs (x86,ARM,or RISC-V)",CNN,Shortest path,,Offline profiling,No,One,"Inception-v4, ResNet-50",-,"ImageNet, CIFAR-10"
"""ZMDSJ6SB""",wangDynamicResourceAllocation2021a,YES,"""2021""","""Dynamic resource allocation for jointing vehicle-edge deep neural network inference""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,MMMT,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,Chemical reaction optimization,,Offline profiling,No,One,"Vehicular computing use case. AlexNet, VGG19, Inception-v4",Neurosurgeon,CIFAR-10
"""CQR37BWK""",DynamicSplitComputing2022,YES,"""2022""","""Dynamic Split Computing of PoseNet Inference for Fitness Applications in Home IoT-Edge Platform - 2022 14th International Conference on COMmunication Systems & NETworkS (COMSNETS) - 2022 14th International Conference on COMmunication Systems & NETworkS (COMSNETS)""",E-DSC,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,RPi + Mobile,CNN,Brute force,,Offline profiling,No,One,PoseNet for fitness application,-,No information
"""HGYLRJF7""",almeidaDynODynamicOnloading2022a,YES,"""2022""","""DynO: Dynamic Onloading of Deep Neural Networks from Cloud to Device""",DynO,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,"Latency, throughput, cost, accuracy","Latency, throughput, cost, accuracy",SMST,Original,-,NVIDIA Jetson,CNN,Brute force,,Offline profiling + regression,No,One,"Inception-v3, ResNet-152, VGG19, MobileNetV2",Neurosurgeon,ILSVRC2012 (ImageNet)
"""C4QUN8HR""",liEdgeAIOnDemand2020,YES,"""2020""","""Edge AI: On-Demand Accelerating Deep Neural Network Inference via Edge Computing""",Edgent,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Accuracy,Accuracy,Latency,SMST,Original,-,RPi type,CNN,Brute force,,Offline profiling + regression,No,One,AlexNet in BranchyNet example,-,CIFAR-10
"""UX27MTTJ""",yangEdgeComputingNetworking2021a,YES,"""2021""","""Edge Computing and Networking Resource Management for Decomposable Deep Learning: An Auction-Based Approach - 2021 22nd Asia-Pacific Network Operations and Management Symposium (APNOMS) - 2021 22nd Asia-Pacific Network Operations and Management Symposium (APNOMS)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,"Latency, accuracy",Computing capabilities,MMMT,Original,-,No information,CNN,VCG algorithm,,Analytical,No,One,YOLOv4,-,PCB
"""QGIYWV2L""",xueEdgeLDLocallyDistributed2020a,YES,"""2020""","""EdgeLD: Locally Distributed Deep Learning Inference on Edge Device Clusters - 2020 IEEE 22nd International Conference on High Performance Computing and Communications; IEEE 18th International Conference on Smart City; IEEE 6th International Conference on Data Science and Systems (HPCC/SmartCity/DSS) - 2020 IEEE 22nd International Conference on High Performance Computing and Communications; IEEE 18th International Conference on Smart City; IEEE 6th International Conference on Data Science and Systems (HPCC/SmartCity/DSS)""",EdgeLD,,Yes,https://github.com/fangvv/EdgeLD,Inference,Parallel,Layer fusion,3.5,4,Operator,Static,Time,Latency,-,SMST,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,Heuristics,,Analytical,No,Multiple,"VGG13, VGG16",MoDNN,ILSVRC2012 (ImageNet)
"""UVP8RRHU""",liuEEAIEndedgeArchitecture2021a,YES,"""2021""","""EEAI: An End-edge Architecture for Accelerating Deep Neural Network Inference - 2021 IEEE 23rd Int Conf on High Performance Computing & Communications; 7th Int Conf on Data Science & Systems; 19th Int Conf on Smart City; 7th Int Conf on Dependability in Sensor, Cloud & Big Data Systems & Application (HPCC/DSS/SmartCity/DependSys) - 2021 IEEE 23rd Int Conf on High Performance Computing & Communications; 7th Int Conf on Data Science & Systems; 19th Int Conf on Smart City; 7th Int Conf on Dependability in Sensor, Cloud & Big Data Systems & Application (HPCC/DSS/SmartCity/DependSys)""",EEAI,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,Mobile,CNN,Brute force,,Offline profiling + regression,No,One,AlexNet,-,No information
"""DFG7NBMU""",zhangElfAccelerateHighResolution2021,YES,"""2021""","""Elf: Accelerate High-Resolution Mobile Deep Vision with Content-Aware Parallel Offloading - Proceedings of the 27th Annual International Conference on Mobile Computing and Networking - Proceedings of the 27th Annual International Conference on Mobile Computing and Networking""",Elf,,Yes,https://github.com/wuyangzhang/elf,Inference,Parallel,No fusion,5.4299999999999997,5,Network,Adaptative,Time,Throughput,-,SMST,Original,-,NVIDIA Jetson + Mobile,CNN,Analytical solution,,Online profiling,No,Multiple,"CascadeRCNN, DynamicRCNN, FasterRCNN, FCOS, FoveaBox, FreeAnchor, FSAF, MaskRCNN, NasFPN, RetinaNet",-,"MOTS, KITTI, PoseTrack"
"""JLT3M2PU""",huEnablePipelineProcessing2021a,YES,"""2021""","""Enable Pipeline Processing of DNN Co-inference Tasks In the Mobile-Edge Cloud - 2021 IEEE 6th International Conference on Computer and Communication Systems (ICCCS) - 2021 IEEE 6th International Conference on Computer and Communication Systems (ICCCS)""",PADCS,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,Throughput,SMST,Original,-,RPi type,CNN,ILP,,Offline profiling + regression,No,One,BranchyNet style AlexNet,"Edgent, JALAD",CIFAR-10
"""NUV52SW2""",huangEnablingLowLatency2021a,YES,"""2021""","""Enabling Low Latency Edge Intelligence based on Multi-exit DNNs in the Wild - 2021 IEEE 41st International Conference on Distributed Computing Systems (ICDCS) - 2021 IEEE 41st International Conference on Distributed Computing Systems (ICDCS)""",LEIME,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,RPi + NVIDIA Jetson,CNN,Lyapunov optimization framework,,Analytical,No,Multiple,"VGG-16, Inception v3, ResNet-34, SqueezeNet","DDNN, Neurosurgeon, Edgent",CIFAR-10
"""37CMZRX4""",liEnablingRealtimeAI2022a,YES,"""2022""","""Enabling Real-time AI Inference on Mobile Devices via GPU-CPU Collaborative Execution - 2022 IEEE 28th International Conference on Embedded and Real-Time Computing Systems and Applications (RTCSA) - 2022 IEEE 28th International Conference on Embedded and Real-Time Computing Systems and Applications (RTCSA)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,QoS,Utility,Latency,MMMT,Original,-,Mobile,CNN,ILP,,Offline profiling,No,Multiple,"FaceNet, ResNet-50, DenseNet-121, Inception-v3, PoseNet, Deeplab",-,No information
"""CKJH2CF4""",jinEnergyAwareWorkloadAllocation2019,YES,"""2019""","""Energy-Aware Workload Allocation for Distributed Deep Neural Networks in Edge-Cloud Continuum - 2019 32nd IEEE International System-on-Chip Conference (SOCC) - 2019 32nd IEEE International System-on-Chip Conference (SOCC)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Energy,Energy,-,SMST,Original,-,CPU-Accelerator,CNN,Manual partition,,Analytical,No,One,"VGG-16, AlexNet",-,No information
"""9C7VMVKT""",kroukaEnergyEfficientModelCompression2021,YES,"""2021""","""Energy-Efficient Model Compression and Splitting for Collaborative Inference Over Time-Varying Channels - 2021 IEEE 32nd Annual International Symposium on Personal, Indoor and Mobile Radio Communications (PIMRC) - 2021 IEEE 32nd Annual International Symposium on Personal, Indoor and Mobile Radio Communications (PIMRC)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Energy,"Energy, accuracy",-,SMST,Original,-,No information,CNN,Analytical solution,,Analytical,No,One,Custom model :(,-,MNIST
"""WX5EIFY4""",xuEOPEfficientOperator2022a,YES,"""2022""","""EOP: Efficient Operator Partition for Deep Learning Inference over Edge Servers - Proceedings of the 18th ACM SIGPLAN/SIGOPS International Conference on Virtual Execution Environments - Proceedings of the 18th ACM SIGPLAN/SIGOPS International Conference on Virtual Execution Environments""",EOP,,No,,Inference,Parallel,No fusion,,,Operator,Static,Time,Latency,-,SMST,Original,-,CPU + GPU,CNN,Brute force,,Offline profiling + regression,No,One,"Inception v3, MobileNet, Yolov3, BERT, LSTM, GRU",-,No information
"""B9JT3P79""",huFastAccurateStreaming2020a,YES,"""2020""","""Fast and Accurate Streaming CNN Inference via Communication Compression on the Edge - 2020 IEEE/ACM Fifth International Conference on Internet-of-Things Design and Implementation (IoTDI) - 2020 IEEE/ACM Fifth International Conference on Internet-of-Things Design and Implementation (IoTDI)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Throughput,,SMST,Transformed,Autoencoder,RPi type,CNN,Dynamic programming,,Offline profiling,No,Multiple,MobileNet-v2,-,"CIFAR-10, CIFAR-100"
"""G5MLIMF6""",kressHardwareawarePartitioningConvolutional2022a,YES,"""2022""","""Hardware-aware Partitioning of Convolutional Neural Network Inference for Embedded AI Applications - 2022 18th International Conference on Distributed Computing in Sensor Systems (DCOSS) - 2022 18th International Conference on Distributed Computing in Sensor Systems (DCOSS)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time/Energy,"Latency, energy",-,SMST,Original,-,NVIDIA Jetson,CNN,Brute force,,Timeloop,No,One,"GoogLeNet, SqueezeNet, ResNet-50",-,No information
"""MH8S7FXI""",wuHiTDLHighThroughputDeep2022,YES,"""2022""","""HiTDL: High-Throughput Deep Learning Inference at the Hybrid Mobile Edge""",HiTDL,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Throughput,,MMMT,Original,-,RPi + NVIDIA Jetson,CNN,Branch-and-bound algorithm,,Offline profiling + regression,No,One,"Inception-v3, ResNet-50, MobileNet-V1, EfficientNet-B0, Conv-TasNet",Neurosurgeon,No information
"""RESAC2ZI""",songIndustrialVisionOptimization2021a,YES,"""2021""","""Industrial Vision Optimization Distributed Strategy based on Edge Intelligence Collaboration - 2021 International Wireless Communications and Mobile Computing (IWCMC) - 2021 International Wireless Communications and Mobile Computing (IWCMC)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Original,-,No information,CNN,Analytical solution,,Offline profiling,No,One,Smoke and fire classification use case. VGG16.,-,No information
"""BYJKPNJS""",pachecoInferenceTimeOptimization2020a,YES,"""2020""","""Inference Time Optimization Using BranchyNet Partitioning - 2020 IEEE Symposium on Computers and Communications (ISCC) - 2020 IEEE Symposium on Computers and Communications (ISCC)""",POPEX,,Yes,https://github.com/pachecobeto95/POPEX,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Original,-,No information,CNN,Shortest path,,Analytical,No,One,AlexNet as BranchyNet,-,ILSVRC2012 (ImageNet)
"""8RSAW28K""",yangIntelliEyeUAVTracking2019,YES,"""2019""","""Intelli-Eye: An UAV Tracking System with Optimized Machine Learning Tasks Offloading - IEEE INFOCOM 2019 - IEEE Conference on Computer Communications Workshops (INFOCOM WKSHPS) - IEEE INFOCOM 2019 - IEEE Conference on Computer Communications Workshops (INFOCOM WKSHPS)""",Intelli-Eye,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Original,-,No information,CNN,Analytical solution,,Analytical,No,One,UAV image processing use case. Custom.,-,No information
"""7EYPCP4T""",liJALADJointAccuracyAnd2018,YES,"""2018""","""JALAD: Joint Accuracy-And Latency-Aware Deep Structure Decoupling for Edge-Cloud Execution - 2018 IEEE 24th International Conference on Parallel and Distributed Systems (ICPADS) - 2018 IEEE 24th International Conference on Parallel and Distributed Systems (ICPADS)""",JALAD,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,Accuracy,SMST,Original,-,NVIDIA Quadro,CNN,ILP,,Offline profiling,No,One,"VGG16, VGG19, ResNet50, ResNet101","Origin2Cloud, PNG2Cloud",ILSVRC2012 (ImageNet)
"""Q2QEBBBQ""",fangJointArchitectureDesign2022a,YES,"""2022""","""Joint Architecture Design and Workload Partitioning for DNN Inference on Industrial IoT Clusters""",EdgeDI,,Yes,https://github.com/fangvv/EdgeDI,Inference,Parallel,Layer fusion,,,Operator,Static,Time,Latency,-,SMST,Transformed,SCAR,RPi type,CNN,Brute force,,Offline profiling + regression,No,Multiple,"VGG13, VGG16, ResNet-18, Resnet-50","MoDNN, EdgeLD",NEU-CLS
"""N4P6UYK9""",heJointDNNPartition2020a,YES,"""2020""","""Joint DNN Partition Deployment and Resource Allocation for Delay-Sensitive Deep Learning Inference in IoT""",JPDRA,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,MMMT,Original,-,No information,Generic,Analytical solution,,Analytical,No,Multiple,No information on which nets they used!,-,No information
"""AHAR3LMG""",jiangJointModelTask2022a,YES,"""2022""","""Joint Model, Task Partitioning and Privacy Preserving Adaptation for Edge DNN Inference - 2022 IEEE Wireless Communications and Networking Conference (WCNC) - 2022 IEEE Wireless Communications and Networking Conference (WCNC)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Transformed,Early exit branches,"CPUs (x86,ARM,or RISC-V)",CNN,Lexi-Search,,Offline profiling,No,One,"LeNet, AlexNet (in BranchyNet version)",-,"MNIST, CIFAR-10"
"""XG8LY9U5""",fuJointOptimizationData2021a,YES,"""2021""","""Joint Optimization of Data Transfer and Co-Execution for DNN in Edge Computing - ICC 2021 - IEEE International Conference on Communications - ICC 2021 - IEEE International Conference on Communications""",FastCoDNN,,No,,Inference,Parallel,Layer fusion,,,Operator,Static,Time,Latency,-,SMST,Original,-,RPi type,CNN,Dynamic programming,,Offline profiling + regression,No,One,"AlexNet, VGG","FLM, LWM",No information
"""6WY9DISW""",dongJointOptimizationDNN2021a,YES,"""2021""","""Joint Optimization With DNN Partitioning and Resource Allocation in Mobile Edge Computing""",IMPAC,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,"Latency, cost",Latency,MMMT,Original,-,RPi type,CNN,Genetic algorithm,,Analytical,No,One,AlexNet,-,No information
"""MSZ6LG9Y""",choiLegionTailoringGrouped2021a,YES,"""2021""","""Legion: Tailoring Grouped Neural Execution Considering Heterogeneity on Multiple Edge Devices - 2021 IEEE 39th International Conference on Computer Design (ICCD) - 2021 IEEE 39th International Conference on Computer Design (ICCD)""",Legion,,No,,Inference,Parallel,Layer fusion,2.3999999999999999,6,Operator,Static,Time,Latency,-,SMST,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,Dynamic programming,,Offline profiling,No,Multiple,"VGG16, VGG19, Yolov2",-,No information
"""9SDXHJTM""",liuLoADPartLoadAwareDynamic2022,YES,"""2022""","""LoADPart: Load-Aware Dynamic Partition of Deep Neural Networks for Edge Offloading - 2022 IEEE 42nd International Conference on Distributed Computing Systems (ICDCS) - 2022 IEEE 42nd International Conference on Distributed Computing Systems (ICDCS)""",LoADPart,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,RPi type,CNN,Brute force,,Online profiling,No,One,"AlexNet, VGG16, ResNet18, ResNet50, SqueezeNet, Xception",Neurosurgeon,No information
"""JY7J39YA""",naveenLowLatencyDeep2021a,YES,"""2021""","""Low Latency Deep Learning Inference Model for Distributed Intelligent IoT Edge Clusters""",-,,No,,Inference,Parallel,Layer fusion,2.7999999999999998,3,Operator,Static,Time/Comm.,"Latency, communication",-,SMST,Original,-,RPi type,CNN,Heuristics,,Not needed,No,Multiple,Geriatric Care use case. YoloV2.,"MoDNN, DeepThings",No information
"""YFAZ6FVA""",haoMultiAgentCollaborativeInference2022,YES,"""2022""","""Multi-Agent Collaborative Inference Via DNN Decoupling: Intermediate Feature Compression and Edge Learning""",MAHPPO,,Yes,https://github.com/Hao840/MAHPPO,Inference,Sequential/Pipelined,,,,Network,Static,Time,"Latency, energy",-,SMST,Transformed,Autoencoder,NVIDIA Jetson,CNN,RL,,Offline profiling,Maybe,Multiple,"ResNet18, VGG11, MobileNetV2",JALAD,CALTECH-101
"""JQCPJ7SF""",leeNeuralArchitectureSearch2021a,YES,"""2021""","""Neural Architecture Search for Computation Offloading of DNNs from Mobile Devices to the Edge Server - 2021 International Conference on Information and Communication Technology Convergence (ICTC) - 2021 International Conference on Information and Communication Technology Convergence (ICTC)""",-,,No,,Training,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Original,-,No information,CNN,Gradient descent,,Analytical,No,One,NAS network.,-,CIFAR-10
"""VBR4YKBF""",jiNovelAdaptiveDNN2022a,YES,"""2022""","""Novel Adaptive DNN Partitioning Method Based on Image-Stream Pipeline Inference between the Edge and Cloud - 2022 3rd International Conference on Computing, Networks and Internet of Things (CNIOT) - 2022 3rd International Conference on Computing, Networks and Internet of Things (CNIOT)""",Edgepipe,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,Brute force,,Offline profiling,No,One,"CaffeNet, AlexNet, LeNet, VGG16, VGG19",Neurosurgeon,"COCO, MNISI"
"""6X49R6CP""",deyOffloadedExecutionDeep2019a,YES,"""2019""","""Offloaded Execution of Deep Learning Inference at Edge: Challenges and Insights - 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) - 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,"Latency, energy",-,SMST,Original,-,RPi + Movidius,CNN,Brute force,,Offline profiling,No,One,"SqueezeNet, AlexNet, Inception-v3",-,No information
"""JD95R6GQ""",yangOffloadingOptimizationEdge2021a,YES,"""2021""","""Offloading Optimization in Edge Computing for Deep-Learning-Enabled Target Tracking by Internet of UAVs""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,"Latency, energy",-,SMST,Original,-,NVIDIA Jetson,CNN,Analytical solution,,Analytical,No,One,Image processing on UAVs. Custom,-,ILSVRC2012 (ImageNet)
"""BAFIWX4X""",yangOndemandInferenceAcceleration2023a,PENDING,"""2023""","""On-demand inference acceleration for directed acyclic graph neural networks over edge-cloud collaboration""",-,,,,,,,,,,,,,,,,,,,,,,,,,,
"""92HPXUXQ""",jeongOptimalPartitioningDistributed2021a,YES,"""2021""","""Optimal Partitioning of Distributed Neural Networks for Various Communication Environments - 2021 International Conference on Artificial Intelligence in Information and Communication (ICAIIC) - 2021 International Conference on Artificial Intelligence in Information and Communication (ICAIIC)""",-,,No,,Training,Parallel,No fusion,,,Network,Static,QoS,Accuracy,-,SMST,New,KD,No information,CNN,-,,No information,No,Multiple,WRN,-,"CIFAR-10, CIFAR-100"
"""S5RG354A""",deyPartitioningCNNModels2018a,YES,"""2018""","""Partitioning of CNN Models for Execution on Fog Devices - Proceedings of the 1st ACM International Workshop on Smart Cities and Fog Computing - Proceedings of the 1st ACM International Workshop on Smart Cities and Fog Computing""",-,,No,,Inference,Parallel,No fusion,,,Operator,Static,Time,Latency,-,SMST,Original,-,RPi type,CNN,Heuristics,,Analytical,No,Multiple,"VGG16, Inception v3",-,ILSVRC2012 (ImageNet)
"""ICWYWJFB""",shiPrivacyAwareEdgeComputing2019,YES,"""2019""","""Privacy-Aware Edge Computing Based on Adaptive DNN Partitioning - 2019 IEEE Global Communications Conference (GLOBECOM) - 2019 IEEE Global Communications Conference (GLOBECOM)""",PANDA,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,"Latency, privacy",Energy,SMST,Original,-,RPi type,CNN,Lyapunov optimization framework,,Online profiling,Maybe,One,AlexNet,-,No information
"""4CNTGV3F""",parasharProcessorPipeliningMethod2020a,YES,"""2020""","""Processor Pipelining Method for Efficient Deep Neural Network Inference on Embedded Devices - 2020 IEEE 27th International Conference on High Performance Computing, Data, and Analytics (HiPC) - 2020 IEEE 27th International Conference on High Performance Computing, Data, and Analytics (HiPC)""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Throughput,-,SMST,Original,-,Mobile,CNN,Brute force,,Offline profiling,No,Multiple,"InceptionV3, ResNet152, DenseNet121, VGG19",-,No information
"""3LVED52M""",liReceptiveFieldbasedSegmentation2022a,YES,"""2022""","""Receptive Field-based Segmentation for Distributed CNN Inference Acceleration in Collaborative Edge Computing - ICC 2022 - IEEE International Conference on Communications - ICC 2022 - IEEE International Conference on Communications""",DPFP,,Yes,https://gitlab.au.dk/netx/agileiot/dpfp,Inference,Parallel,Layer fusion,1.7,7,Operator,Static,Time,Latency,-,SMST,Original,-,NVIDIA Jetson,CNN,Dynamic programming,,Offline profiling,No,Multiple,VGG-16,MoDNN,No information
"""KWA9I65Z""",luResourceEfficientDistributedDeep2022,YES,"""2022""","""Resource-Efficient Distributed Deep Neural Networks Empowered by Intelligent Software Defined Networking""",ISDN,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,QoS,Latency,-,SMST,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,RL,,Analytical,Maybe,Multiple,ResNet,-,Intel Image Classification
"""HLCPYFX4""",baccourRLPDNNReinforcementLearning2021a,YES,"""2021""","""RL-PDNN: Reinforcement Learning for Privacy-Aware Distributed Neural Networks in IoT Systems""",RL-PDNN,,No,,Inference,Parallel,No fusion,,,Network,Adaptative,Time,Latency,"Memory, security",SMMT,Original,-,RPi type,CNN,RL,,Analytical,Maybe,Multiple,"Custom, LeNet, VGG16",-,"CIFAR-10, MNIST, Stanford CARs"
"""4DGZ3NVW""",fuSplitComputingVideo2022a,YES,"""2022""","""Split Computing Video Analytics Performance Enhancement With Auction-based Resource Management""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Accuracy,Throughput,SMST,Original,-,No information,CNN,Dynamic programming,,Analytical,No,One,Video use case for smart cities. Yolo,"JCAB, Edge-IoT",COCO
"""5QN2NY8Z""",SplitComputingDNN2022,YES,"""2022""","""Split computing: DNN inference partition with load balancing in IoT-edge platform for beyond 5G""",-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,RPi + Mobile,CNN,RL,,Offline profiling,No,One,"MobileNet, PoseNet",-,No information
"""WLWPGZVD""",tuliSplitPlaceAIAugmented2022a,YES,"""2022""","""SplitPlace: AI Augmented Splitting and Placement of Large-Scale Neural Networks in Mobile Edge Environments""",SplitPlace,,Yes,imperial-qore/SplitPlace: [TMC'22] SplitPlace: AI Augmented Splitting and Placement of Large-Scale Neural Networks in Mobile Edge Environments (github.com),Inference,Sequential/Pipelined,,,,Network,Adaptative,QoS,"Latency, energy","SLA, accuracy",MMMT,Original,-,RPi type,CNN,RL,,Online profiling,Maybe,Multiple,"ResNet50, MobileNetV2, InceptionV3","Gillism, BottleNet++","MNIST, FashionMNIST, CIFAR-100"
"""88YA8VLZ""",fangTeamNetCollaborativeInference2019a,YES,"""2019""","""TeamNet: A Collaborative Inference Framework on the Edge - 2019 IEEE 39th International Conference on Distributed Computing Systems (ICDCS) - 2019 IEEE 39th International Conference on Distributed Computing Systems (ICDCS)""",TeamNet,,No,,Inference,Parallel,No fusion,,,Network,Static,Time,Latency,-,SMST,New,Expert models,RPi + NVIDIA Jetson,CNN,Manual partition,,Not needed,No,Multiple,Custom,-,"MNIST, CIFAR-10"
"""X6PDE96Y""",yangEfficientInferenceAdaptively2021a,YES,"""2021""","""Towards Efficient Inference: Adaptively Cooperate in Heterogeneous IoT Edge Cluster - 2021 IEEE 41st International Conference on Distributed Computing Systems (ICDCS) - 2021 IEEE 41st International Conference on Distributed Computing Systems (ICDCS)""",PICO,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Throughput,-,SMST,Original,-,RPi type,CNN,Dynamic programming,,Analytical,No,Multiple,"VGG16, Yolov2",DeepThings,No information
"""PPMQFZNE""",zhangRealTimeCooperativeDeep2020,YES,"""2020""","""Towards Real-Time Cooperative Deep Inference over the Cloud and Edge End Devices""",QDMP,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,-,SMST,Original,-,RPi type,CNN,Dynamic programming,,Offline profiling,No,One,"AlexNet, Tiny-YOLO, Darknet19, ResNet-18, AlexNet-Parallel, GoogLeNet","DADS, Neurosurgeon",BDD100k
NRNE6MEH,baccourDistPrivacyPrivacyAwareDistributed2020,YES,"""2020""",DistPrivacy: Privacy-Aware Distributed Deep Neural Networks in IoT surveillance systems,DistPrivacy,,No,,Inference,Parallel,No fusion,,,Operator,Adaptative,Time,Latency,"Memory, privacy",MMMT,Original,-,RPi + Mobile + Wearable,CNN,Heuristics,,Analytical,No,Multiple,"LeNet, VGG19, VGG16",-,"CIFAR, MNIST, CELEBA, Stanford CAR"
5CN7VVDF,hsuCooperativeConvolutionalNeural2020,YES,"""2020""",Cooperative Convolutional Neural Network Deployment over Mobile Networks,CONVENE,,No,,Inference,Parallel,No fusion,,,Operator,Static,Time,Latency,-,SMST,Original,-,No information,CNN,Heuristics,,Analytical,No,Multiple,"ResNet-101, ResNet-152",MoDNN,No information
9K2D3QG6,camposdeoliveiraPartitioningConvolutionalNeural2018,YES,"""2018""",Partitioning Convolutional Neural Networks for Inference on Constrained Internet-of-Things Devices,KLP,,No,,Inference,Parallel,No fusion,,,Operator,Static,Comm.,Communication,-,SMST,Original,-,"CPUs (x86,ARM,or RISC-V)",CNN,KLP,,Not needed,No,Multiple,LeNet,-,No information
Y3BTFWMZ,hadidiDistributedPerceptionCollaborative2018a,YES,"""2018""",Distributed Perception by Collaborative Robots,-,,No,,Inference,Parallel,No fusion,,,Operator,Static,Time,Throughput,Memory,SMST,Original,-,RPi type,CNN,Brute force,,Offline profiling,No,Multiple,"AlexNet, VGG16",-,No information
Y7BR7WN4,hadidiCollaborativeInferencingDeep2020a,YES,"""2020""",Toward Collaborative Inferencing of Deep Neural Networks on Internet-of-Things Devices,-,,No,,Inference,Parallel,No fusion,6,6,Operator,Adaptative,Time,Latency,Memory,SMST,Original,-,RPi type,CNN,Heuristics,,Online profiling,No,Multiple,"AlexNet, VGG16, C3D, ResNet50, Xception",-,No information
PHYDU3R2,xuDeepWearAdaptiveLocal2020,YES,"""2020""",DeepWear: Adaptive Local Offloading for On-Wearable Deep Learning,DeepWear,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time/Energy,"Latency, energy",-,SMST,Original,-,Mobile + Wearable,Generic,Heuristics,,Offline profiling + regression,No,One,"Weareable devices use case. MNIST, MobileNet, GoogLeNet, LSTM-HAR, DeepSense, TextRNN, DeepEar, WaveNet",-,No information
R95GS788,zhouAAIoTAcceleratingArtificial2019,YES,"""2019""",AAIoT: Accelerating Artificial Intelligence in IoT Systems,AAIoT,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Original,-,RPi type,CNN,Dynamic programming,,Offline profiling,No,Multiple,AlexNet,-,ILSVRC2012 (ImageNet)
22R8BRH4,maoMoDNNLocalDistributed2017a,YES,"""2017""",MoDNN: Local distributed mobile computing system for Deep Neural Network,MoDNN,,No,,Inference,Parallel,No fusion,4.2800000000000002,4,Operator,Static,Time/Comm.,"Latency, communication",-,SMST,Original,-,Mobile,CNN,Heuristics,,Offline profiling + regression,No,Multiple,VGG16,-,ILSVRC2012 (ImageNet)
W5M6UE35,renEdgeAssistedDistributedDNN2020,YES,"""2020""",Edge-Assisted Distributed DNN Collaborative Computing Approach for Mobile Web Augmented Reality in 5G Networks,-,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time/Energy,"Latency, energy",-,SMST,Original,-,Mobile,CNN,RL,,Analytical,No,One,"AlexNet, VGG-16, ResNet-32, MobileNet-v1",-,"CIFAR-10, CIFAR-100"
PNM2TW3A,changUltraLowLatencyDistributedDeep2019,YES,"""2019""",Ultra-Low-Latency Distributed Deep Neural Network over Hierarchical Mobile Networks,COLT-OPE,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,Throughput,SMST,Original,-,Mobile,CNN,Heuristics,,Analytical,No,Multiple,"AlexNet, YOLO",-,No information
4F76HDU4,teerapittayanonDistributedDeepNeural2017,YES,"""2017""","Distributed Deep Neural Networks Over the Cloud, the Edge and End Devices",-,,Yes,GitHub - kunglab/ddnn,Inference,Parallel,No fusion,,,Network,Static,Comm.,Communication,-,SMST,Transformed,Early exit branches,No information,CNN,Heuristics,,Not needed,No,Multiple,BNN,-,PETS09
DQWPP79Q,eshratifarJointDNNEfficientTraining2021,YES,"""2021""",JointDNN: An Efficient Training and Inference Engine for Intelligent Mobile Cloud Computing Services,JointDNN,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time/Energy,"Latency, energy","Latency, energy",SMST,Original,-,NVIDIA Jetson,Generic,ILP,,Offline profiling,No,Multiple,"AlexNet, OverFeat, Deep Speech, ResNet, VGG16, NiN, Chair, Pix2Pix",-,No information
Q6CYCJSV,koEdgeHostPartitioningDeep2018,YES,"""2018""",Edge-Host Partitioning of Deep Neural Networks with Feature Space Encoding for Resource-Constrained Internet-of-Things Platforms,-,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Comm.,"Accuracy, energy, throughput",-,SMST,Original,-,CPU-Accelerator,CNN,Manual partition,,Not needed,No,One,"AlexNet, VGG-16, ResNet-50",-,No information
P899755R,wangADDAAdaptiveDistributed2019,YES,"""2019""",ADDA: Adaptive Distributed DNN Inference Acceleration in Edge Computing Environment,ADDA,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,SMST,Original,-,RPi type,CNN,Brute force,,Offline profiling + regression,No,One,"AlexNet, VGG16",-,CIFAR-10
P3QUSGDZ,kangNeurosurgeonCollaborativeIntelligence2017a,YES,"""2017""",Neurosurgeon: Collaborative Intelligence Between the Cloud and Mobile Edge,Neurosurgeon,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time/Energy,"Latency, energy",-,SMST,Original,-,NVIDIA Jetson,Generic,Brute force,,Offline profiling + regression,No,One,"AlexNet, VGG, DeepFace, MNIST, Kaldi, SENNA",MAUI,No information
WZSND7VI,laskaridisSPINNSynergisticProgressive2020,YES,"""2020""",SPINN: synergistic progressive inference of neural networks over device and cloud,SPINN,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,"Latency, throughput, cost, accuracy","Latency, throughput, cost, accuracy",SMST,Original,-,NVIDIA Jetson,CNN,Brute force,,Offline profiling + regression + online profiling,No,One,"Uses BranchyNet. ResNet-50, ResNet-56, VGG16, MobileNetV2, Inception-v3","Neurosurgeon, Edgent","CIFAR-100, ImageNet"
K4ETR965,jeongIONNIncrementalOffloading2018,YES,"""2018""",IONN: Incremental Offloading of Neural Network Computations from Mobile Devices to Edge Servers,IONN,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time,Latency,-,MMMT,Original,-,No information,CNN,Shortest path,,Offline profiling + regression,No,One,"AlexNet, Inception, ResNet, GoogLeNet, MobileNet",-,No information
XW7LYNHW,huangCLIOEnablingAutomatic2020,YES,"""2020""",CLIO: enabling automatic compilation of deep learning pipelines across IoT and cloud,CLIO,,No,,Inference,Sequential/Pipelined,,,,Network,Adaptative,Time,Latency,Energy,SMST,Original,,CPU-Accelerator,CNN,Brute force,,Offline profiling,No,One,"MoileNetV2, VGG, ResNet","Neurosurgeon, JALAD, 2-step pruning","CIFAR-10, ImageNet"
BMRQWGHV,matsubaraDistilledSplitDeep2019,YES,"""2019""",Distilled Split Deep Neural Networks for Edge-Assisted Real-Time Systems,-,,Yes,https://github.com/yoshitomo-matsubara/head-network-distillation,Inference,Sequential/Pipelined,,,,Network,Static,Time/Comm.,"Latency, communication",-,SMST,New,KD,RPi + NVIDIA Jetson,CNN,Manual partition,,Not needed,No,One,DenseNet-201,-,No information
K3W6WIH7,shaoBottleNetEndtoEndApproach2020,YES,"""2020""",BottleNet++: An End-to-End Approach for Feature Compression in Device-Edge Co-Inference Systems,BootleNet++,,Yes,"GitHub - shaojiawei07/BottleNetPlusPlus: Code for the paper: ""BottleNet++: An End-to-End Approach for Feature Compression in Device-Edge Co-Inference Systems""",Inference,Sequential/Pipelined,,,,Network,Static,Comm.,"Communication, accuracy",-,SMST,Transformed,Autoencoder,No information,CNN,Manual partition,,Not needed,No,One,"ResNet-50, VGG-16",BottleNet,CIFAR-100
8TLUEB36,eshratifarBottleNetDeepLearning2019,YES,"""2019""",BottleNet: A Deep Learning Architecture for Intelligent Mobile Cloud Computing Services,BootleNet,,No,,Inference,Sequential/Pipelined,,,,Network,Static,Time/Energy,"Communication, accuracy",-,SMST,Transformed,Autoencoder,NVIDIA Jetson,CNN,Brute force,,Offline profiling,No,One,"ResNet-50, VGG-19",-,ILSVRC2012 (ImageNet)
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> data/topology_count.csv <==
index,Count
AlexNet,40
VGG,56
ResNet,48
Yolo,20
Inception,18
MobileNet,21


==> data/works_per_year.csv <==
Year,Count
2017,3
2018,7
2019,18
2020,22
2021,33
2022,32

